A Hybrid Volume-Surface-Wire Integral Equation for the Anisotropic Forward Problem in Electroencephalography

Solving the electroencephalography (EEG) forward problem is a fundamental step in a wide range of applications including biomedical imaging techniques based on inverse source localization. State-of-the-art electromagnetic solvers resort to a computationally expensive volumetric discretization of the full head to account for its complex and heterogeneous electric profile. The more efficient, popular in biomedical imaging circles, but unfortunately oversimplifying Boundary Element Method (BEM) relies instead on a piecewise-uniform approximation that severely curbs its application in high resolution EEGs. This contribution lifts the standard BEM contraints by treating the local anisotropies with adequate wire and thin volume integral equations that are tailored to specific structures of the fibrous white matter and the inhomogeneous skull. The proposed hybrid integral equation formulation thereby avoids the full volumetric discretization of the head medium and allows for a realistic and efficient BEM-like solution of the anisotropic EEG forward problem. The accuracy and flexibility of the proposed formulation is demonstrated through numerical experiments involving both canonical and realistic MRI-based head models.

==> data/err_svw_sph.txt <==
exc,bem_err,femft_err,hybrid_err
36.348,19.169,1.55,0.38
41.443,18.544,1.62,0.33
48.766,15.715,1.59,0.37
57.471,14.865,2.04,0.49
67.022,14.673,2.16,0.6
77.106,16.688,1.92,0.56
82.286,16.582,2.11,0.41
87.538,19.87,2.36,0.55
92.848,20.228,2.64,1.2
96.058,19.609,2.95,3.2

==> data/pot_11463.txt <==
elec_idx,fems,lfs,femsvw,lfsvw
1,-18.361,-19.764,-37.889,-42.45
2,-19.588,-20.421,-34.148,-38.108
3,-27.663,-28.261,-41.577,-45.645
4,-24.874,-26.079,-50.793,-55.576
5,40.94,32.783,42.629,32.419
6,42.428,38.255,54.305,49.044
7,8.7765,5.9518,13.942,8.502
8,-41.122,-41.122,-57.825,-61.716
9,-50.776,-49.295,-85.627,-88.025
10,-39.388,-38.914,-73.427,-76.949
11,2.4575,-0.041118,-17.943,-22.402
12,82.46,74.935,93.517,88.127
13,174.62,166.27,225.03,222.83
14,196.16,187.95,272.13,267.82
15,97.129,90.466,146.79,140.45
16,21.924,19.81,42.303,39.171
17,-33.208,-32.736,-41.194,-43.451
18,-53.188,-51.413,-71.688,-73.53
19,-59.009,-56.026,-83.167,-83.486
20,-56.508,-54.739,-93.285,-95.737
21,-47.025,-45.588,-84.145,-86.958
22,-16.105,-16.23,-46.805,-48.788
23,128.11,120.06,147.44,149.97
24,450.25,441.47,581.59,589.67
25,505.01,494.12,689.54,679.55
26,135.1,134.71,217.17,222.11
27,15.516,13.023,45.456,42.455
28,-42.865,-41.531,-48.825,-49.986
29,-60.752,-58.453,-80.229,-81.281
30,-63.307,-60.397,-87.846,-88.304
31,-60.687,-58.184,-97.693,-99.274
32,-55.266,-52.775,-92.645,-94.047
33,-28.288,-25.522,-57.165,-53.42
34,54.306,50.286,60.526,66.714
35,314.96,298.36,424.36,432.19
36,264.8,252.9,392.1,393.7
37,87.126,85.868,162.09,168.02
38,-18.335,-17.672,2.0856,3.6776
39,-59.037,-55.809,-69.207,-67.669
40,-66.62,-63.429,-87.747,-87.185
41,-68.052,-64.832,-93.484,-93.516
42,-63,-59.931,-99.166,-99.862
43,-59.957,-57.288,-95.31,-96.079
44,-41.84,-39.152,-67.806,-64.944
45,5.6807,5.2471,5.896,12.622
46,69.065,63.333,106.05,112.6
47,65.013,63.454,115.49,125.52
48,9.5084,11.135,44.285,52.286
49,-31.797,-29,-18.983,-13.626
50,-58.244,-54.951,-64.83,-62.215
51,-69.186,-65.741,-90.766,-90.151
52,-69.68,-66.054,-95.173,-94.652
53,-66.546,-62.915,-101.78,-102.47
54,-63.026,-59.987,-95.923,-96.644
55,-48.163,-45.786,-70.561,-69.042
56,-34.226,-32.886,-44.961,-42.588
57,-14.568,-15.065,-8.7449,-6.2207
58,-12.25,-10.912,-0.22228,5.7289
59,-29.156,-27.366,-21.126,-17.02
60,-45.124,-42.339,-44.532,-40.935
61,-62.55,-59.657,-75.039,-74.256
62,-69.055,-65.551,-89.225,-88.466
63,-70.495,-67.176,-96.443,-96.721
64,-69.916,-66.239,-103.35,-104.31
65,-64.853,-61.642,-94.837,-95.392
66,-52.665,-50.372,-70.767,-70.449
67,-48.454,-46.382,-58.214,-57.241
68,-59.127,-56.101,-72.211,-71.1
69,-69.964,-66.366,-92.04,-91.646
70,-72.627,-68.779,-100.32,-100.53
71,-65.272,-62.027,-91.548,-92.184
72,-66.822,-63.402,-91.056,-91.34
73,-67.723,-64.298,-89.943,-90.082
74,-71.575,-67.89,-101.21,-102.03
75,-71.009,-67.296,-102.87,-103.68
76,-72.439,-68.587,-101.41,-101.79


==> data/pot_6921.txt <==
elec_idx,fems,lfs,femsvw,lfsvw
1,103.74,99.024,106.5,82.364
2,112.33,106.79,104.62,81.565
3,116.67,111.02,97.692,76.611
4,95.486,92.054,104.03,80.557
5,97.328,95.304,110.1,87.463
6,103.93,101.11,110.13,88.43
7,107.73,104.96,100.05,80.662
8,115.08,111.03,80.047,63.965
9,82.572,79.85,89.624,68.289
10,83.312,81.703,95.809,74.364
11,86.412,84.948,103.4,81.621
12,85.701,84.371,106.04,84.739
13,82.436,81.118,104.78,84.59
14,76.85,75.875,98.226,80.296
15,77.421,76.784,89.024,72.648
16,80.294,79.627,73.283,59.469
17,94.958,94.009,56.879,46.467
18,89.508,91.354,23.841,23.806
19,94.554,89.91,35.79,29.76
20,69.433,66.715,79.155,59.884
21,68.13,67.025,84.378,65.369
22,68.103,67.491,90.388,71.171
23,64.224,63.638,92.892,74.597
24,56.706,56.817,88.176,72.468
25,38.44,38.932,71.33,59.949
26,28.847,28.699,52.685,43.623
27,9.6039,10.152,8.6199,4.3817
28,16.063,17.612,-42.159,-37.075
29,13.933,14.308,-102.06,-86.701
30,60.415,54.971,-18.721,-16.64
31,54.426,52.696,66.527,51.184
32,53.546,52.638,71.138,55.422
33,45.84,46.133,71.956,57.628
34,34.264,35.81,66.654,55.43
35,19.956,20.598,57.118,48.633
36,-4.3698,-3.0209,33.362,30.621
37,-37.958,-36.68,-6.0031,-2.7761
38,-115.56,-114.36,-117.88,-101.3
39,-213.1,-201.17,-305.48,-255.26
40,-109.71,-117.35,-249.2,-222.52
41,-26.176,-33.259,-106.9,-92.824
42,41.454,40.432,55.336,43.636
43,37.372,36.476,56.139,44.459
44,25.676,26.49,52.776,43.73
45,10.569,11.273,43.678,37.583
46,-7.0874,-5.7506,29.302,27.318
47,-34.837,-32.366,1.2684,5.676
48,-86.213,-82.617,-57.396,-42.805
49,-158.25,-153.71,-148.52,-120.65
50,-250.73,-243.12,-281.17,-232.01
51,-171.23,-171.75,-245.01,-206.24
52,-69.006,-69.44,-132.72,-108.91
53,26.835,28.331,41.133,35.387
54,18.833,19.941,39.587,33.923
55,4.7348,6.0418,32.768,29.377
56,-11.187,-9.2847,19.907,20.144
57,-33.252,-30.788,-0.59248,4.1477
58,-53.107,-50.47,-21.472,-12.979
59,-91.688,-89.093,-65.931,-50.741
60,-137.73,-134.71,-123.35,-99.146
61,-181.97,-178.21,-191.39,-155.35
62,-169.6,-169.42,-202.13,-166.3
63,-73.638,-76.452,-124.9,-98.157
64,5.2512,6.3268,19.696,19.755
65,-0.88727,-0.0033952,21.321,20.518
66,-25.256,-23.494,1.9569,6.0482
67,-60.951,-58.765,-35.647,-24.941
68,-104.75,-101.54,-89.817,-69.327
69,-119.49,-119.21,-124.14,-99.059
70,-68.328,-67.498,-77.278,-58.201
71,-24.031,-22.688,-2.832,2.4266
72,-49.662,-48.753,-33.31,-22.84
73,-79.408,-77.127,-68.119,-50.643
74,-32.667,-31.789,-23.751,-14.322
75,-10.01,-9.571,2.7655,6.3529
76,-47.123,-46.92,-44.003,-30.797

